PhysDesignBench: Can AI Agents Perform Real-World Physics Engineering Design?

AI agents can increasingly write code, use engineering software, and complete complex workflows. But can they turn an engineering specification into a working physical design? Unlike conventional coding tasks, physics-based engineering design requires agents to navigate physical constraints, interpret simulation feedback, and iteratively improve solutions whose performance cannot be determined from code alone. We introduce PhysDesignBench, a benchmark of 26 end-to-end physics-based engineering tasks, comprising 16 open-ended Design tasks and 10 Reimplementation tasks based on published devices. Agents work with engineering software under limited time and simulation budgets, with their designs independently evaluated for physical validity and performance. Across 11 model-agent configurations, the highest overall normalized score is 0.474, while the highest engineering pass rate is only 19.2% (5 of 26 tasks). On open-ended Design tasks, the number of valid final submissions ranges from 2 to all 16 across configurations. Even when agents produce valid reimplementations, they rarely match published performance. We release the benchmark, evaluation harness, and accompanying resources at https://physdesignbench.com/, with plans to expand the task collection to support continued evaluation of autonomous engineering agents.

==> data/working_examples_2026-10-08.json <==
{
  "schema_version": 1,
  "cutoff_date": "2026-10-08",
  "repository_commit": "7704f99170c5f0887dd54bbadc48e102ccda32a5",
  "catalog_url": "https://physcibench.com/publication/catalog.json",
  "verification": "These five result bundles were checked against Git blob hashes at the pinned repository commit as part of the October 8 publication audit.",
  "runs": [
    {
      "task_id": "wdm-channelizer-electrothermal-design-v1",
      "title": "WDM-v1",
      "track": "design_discovery",
      "model": "gpt-5.6-sol",
      "agent": "codex",
      "run_id": "gpt-5.6-sol-medium__Bae7Ds5",
      "effort": "medium",
      "timeout": 7200,
      "budget": 40,
      "probes": 13,
      "valid": true,
      "J": 16.312116994973014,
      "S": 0.19177350423811365,
      "ref": 1.73,
      "ref_version": "design-jacc-2026-09-05-v2",
      "submission_sha": "4d68f90b3b574536b31853ee6cd5f1827be8a5912b59be7b5c4a30d33e291bbb",
      "eval_sha": "b3f666a94fcab22f2d8ceeb0d01bd49850104cc8ddda07f777da285e9b50cfec",
      "archive_sha": "6244f078a27bd8147306b1d0d1a347a05d4945e7b72894a941fbf0bc4ff66110",
      "result_url": "https://physcibench.com/publication/tasks/wdm-channelizer-electrothermal-design-v1/runs/gpt-5.6-sol-medium__Bae7Ds5/result.json"
    },
    {
      "task_id": "srsn-grating-coupler-v0",
      "title": "SRSN Grating-v0",
      "track": "implementation_optimization",
      "model": "gpt-5.6-sol",
      "agent": "codex",
      "run_id": "gpt-5.6-sol-medium__aQX2HEz",
      "effort": "medium",
      "timeout": 7200,
      "budget": 30,
      "probes": 30,
      "valid": true,
      "J": 1.2474061401084011,
      "S": 1.0468379201886193,
      "ref": 1.37,
      "ref_version": "implementation-jbaseline-2026-09-04-v3",
      "submission_sha": "1a2378e1ea7d1e76386347c9afa9b99a844754378ec3d215b5ccf2399c38c0de",
      "eval_sha": "449381aebc4ce7788d1953f803a3b9220e8d16193698e65582773cdf9deb6842",
      "archive_sha": "59bf3ae9024088ea8d76de2b71bbe349c376c8b140761fc4a4affdc388bf754e",
      "result_url": "https://physcibench.com/publication/tasks/srsn-grating-coupler-v0/runs/gpt-5.6-sol-medium__aQX2HEz/result.json"
    },
    {
      "task_id": "srsn-grating-coupler-v0",
      "title": "SRSN Grating-v0",
      "track": "implementation_optimization",
      "model": "gpt-6.1-sol",
      "agent": "codex",
      "run_id": "gpt-6.1-sol-medium__ysHtDKq",
      "effort": "medium",
      "timeout": 7200,
      "budget": 30,
      "probes": 30,
      "valid": true,
      "J": 1.0185818823879744,
      "S": 1.1471241661017277,
      "ref": 1.37,
      "ref_version": "implementation-jbaseline-2026-09-04-v3",
      "submission_sha": "94c78db5abada0531ffafe45c28b7aa5bcdde88a20d2a6f7f9cbf3df6ca0d728",
      "eval_sha": "c251c782c30bad8fdad8f81f972d55808112b9f312638bf7343f9c7297612b1e",
      "archive_sha": "316516fecb86a47d04c9708e7c11461bcf9ca153a65f925dd62124bbc932c629",
      "result_url": "https://physcibench.com/publication/tasks/srsn-grating-coupler-v0/runs/gpt-6.1-sol-medium__ysHtDKq/result.json"
    },
    {
      "task_id": "wdm-channelizer-electrothermal-design-v1",
      "title": "WDM-v1",
      "track": "design_discovery",
      "model": "claude-opus-5.5",
      "agent": "claude-code",
      "run_id": "claude-opus-5.5-medium__H5nespn",
      "effort": "medium",
      "timeout": 7200,
      "budget": 40,
      "probes": 12,
      "valid": true,
      "J": 1.716708782423675,
      "S": 1.0038562055616949,
      "ref": 1.73,
      "ref_version": "design-jacc-2026-09-05-v2",
      "submission_sha": "d27e4a4fe66573d0d16fd2b799466d42a51db94f7e9843251c4574e2c00e9939",
      "eval_sha": "6ca8c8ed9c938ba89f6820e8c966f4d126fa45f711b18a3ad93ebf87fffba147",
      "archive_sha": "f90d9cdfd79eac87d7a5f9db4a602d05a347f18160e3b2a4a3f4e7391f6fda60",
      "result_url": "https://physcibench.com/publication/tasks/wdm-channelizer-electrothermal-design-v1/runs/claude-opus-5.5-medium__H5nespn/result.json"
    },
    {
      "task_id": "srsn-grating-coupler-v0",
      "title": "SRSN Grating-v0",
      "track": "implementation_optimization",
      "model": "claude-opus-5.5",
      "agent": "claude-code",
      "run_id": "claude-opus-5.5-medium__pU9s9SJ",
      "effort": "medium",
      "timeout": 7200,
      "budget": 30,
      "probes": 28,
      "valid": true,
      "J": 1.241896847155939,
      "S": 1.0490460230018466,
      "ref": 1.37,
      "ref_version": "implementation-jbaseline-2026-09-04-v3",
      "submission_sha": "ee5336a05689dcde6bc0effddfd0c3ee493a48cfde5e7133b9911f3db88c45ba",
      "eval_sha": "ed6d6d56be6da06abe6242c2398d676088da0ec7b61a696e9a19f5e9e6a70077",
      "archive_sha": "ad5ce5314c3907c3b4a678cb6d919fb1689fbfcd4f8c3ba452f031a9806efaba",
      "result_url": "https://physcibench.com/publication/tasks/srsn-grating-coupler-v0/runs/claude-opus-5.5-medium__pU9s9SJ/result.json"
    }
  ],
  "working_examples": [
    {
      "task_id": "srsn-grating-coupler-v0",
      "run_id": "gpt-6.1-sol-medium__ysHtDKq",
      "trajectory": [
        {
          "kind": "probe",
          "probe": 1,
          "elapsed_seconds": 30.573,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "evaluation_error",
          "submission_sha256": "655bb0454bb8517c4d1c5b1708209581048aba7fec3b7e09f5fdb7968d6be812"
        },
        {
          "kind": "probe",
          "probe": 2,
          "elapsed_seconds": 60.573,
          "official_score": 1.2702447972441466,
          "reporting_score": 1.0377825582158051,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "a7a2e3b0cd58427e3513ef5b656bd9e230d4713a2e2cf7e72c9f0f641fcc9d0b"
        },
        {
          "kind": "probe",
          "probe": 3,
          "elapsed_seconds": 139.573,
          "official_score": 1.3534827132189085,
          "reporting_score": 1.0060647665215285,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "65e24794cc71535cd510800b517bc1e936e107b1d3c08d50eee576d9f0b0ccf9"
        },
        {
          "kind": "probe",
          "probe": 4,
          "elapsed_seconds": 219.573,
          "official_score": 1.581735532388748,
          "reporting_score": 0.9282674446726612,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "c1e47d33c5da7e67df525210f90fb4599ba3bf4cee57e8ac6055e309a1298d74"
        },
        {
          "kind": "probe",
          "probe": 5,
          "elapsed_seconds": 313.573,
          "official_score": 1.2913254715460154,
          "reporting_score": 1.0295621596438114,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "13c0cf7c9e73fa4a9174efd645473ac6c944fc072dd44ee9d0b0a208b3eefff9"
        },
        {
          "kind": "probe",
          "probe": 6,
          "elapsed_seconds": 392.573,
          "official_score": 1.2641874596940863,
          "reporting_score": 1.0401689484613226,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "75da89b35e2fa432a8123847e4542cc66f6922d737f4e743ab7009be1ae44b55"
        },
        {
          "kind": "probe",
          "probe": 7,
          "elapsed_seconds": 488.573,
          "official_score": 1.1735548667101734,
          "reporting_score": 1.0772325125991515,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "5892c32df1b5ffd4c1570f6fd689cd19cc5df1d0122c68500fc7aa50e78400aa"
        },
        {
          "kind": "probe",
          "probe": 8,
          "elapsed_seconds": 613.573,
          "official_score": 1.0902037213431084,
          "reporting_score": 1.1137289063623323,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "4587c4c3a61faeb1ae192162ab9f283cb9a1c18b2cb9b77389e82deff90ac38a"
        },
        {
          "kind": "probe",
          "probe": 9,
          "elapsed_seconds": 701.573,
          "official_score": 1.1265365037913486,
          "reporting_score": 1.0975205032407567,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "d0d22ff63d357a476075e425cbf21416e49d4b0e7f75cbd9d1d79d57c31790af"
        },
        {
          "kind": "probe",
          "probe": 10,
          "elapsed_seconds": 795.573,
          "official_score": 1.0413525879567962,
          "reporting_score": 1.1362917284202207,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "ca5144d2102ce4ea3a875810c065edd05510adb3e9b94461a997a296a484a686"
        },
        {
          "kind": "probe",
          "probe": 11,
          "elapsed_seconds": 1139.573,
          "official_score": 1.0281551771177115,
          "reporting_score": 1.1425449137503871,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "a0f973372509248278877ba82578ee8e52f43575a23a5d50d4c2090bebd456a9"
        },
        {
          "kind": "probe",
          "probe": 12,
          "elapsed_seconds": 1252.573,
          "official_score": 1.0261254458796882,
          "reporting_score": 1.1435127508501817,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "0fa4183b0faa7c82902bd6a8fd5e4a7787c91618396b7b99924ff55f9dbf634b"
        },
        {
          "kind": "probe",
          "probe": 13,
          "elapsed_seconds": 1334.573,
          "official_score": 1.0185818823879744,
          "reporting_score": 1.1471241661017277,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "e1390c97c700e548aaee55210bd630855008a43f75b4d958d21bea7b1b3d1378"
        },
        {
          "kind": "probe",
          "probe": 14,
          "elapsed_seconds": 1503.573,
          "official_score": 1.0498952053975743,
          "reporting_score": 1.1322804367265296,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "8576dab188f8d203c7a1bcfa85d94da2d0da1a5cebb667203733e753e51e0969"
        },
        {
          "kind": "probe",
          "probe": 15,
          "elapsed_seconds": 1576.573,
          "official_score": 1.0732610017851798,
          "reporting_score": 1.1214520257958551,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "6d45d8e76019ffdf1c3f9f9b975c8e2e6fe09a820024da382bd71abbe20c7694"
        },
        {
          "kind": "probe",
          "probe": 16,
          "elapsed_seconds": 1655.573,
          "official_score": 1.0249147798710805,
          "reporting_score": 1.1440908140153094,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "b3522eff9b9ad2ca09ee8aadde8755ed2369f7f2b1517ebd02f8ae8db6387254"
        },
        {
          "kind": "probe",
          "probe": 17,
          "elapsed_seconds": 1745.573,
          "official_score": 1.098770272469287,
          "reporting_score": 1.1098643039230323,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "801157c7abf18ea54e591b38571098d94f3f058958a2d2c1da13bc5cd20096d2"
        },
        {
          "kind": "probe",
          "probe": 18,
          "elapsed_seconds": 1845.573,
          "official_score": 1.0295064319704457,
          "reporting_score": 1.1419015025310622,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "1e9f2c457f3def81cba48f5d05b6243bb0bbb06c4608673316c91791b4849db2"
        },
        {
          "kind": "probe",
          "probe": 19,
          "elapsed_seconds": 1968.573,
          "official_score": 1.055810143913487,
          "reporting_score": 1.1295195573630672,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "3ab90d5a1d5f004f069c03e4dec95245e574f836baa5b68f1043ea65b6db8c24"
        },
        {
          "kind": "probe",
          "probe": 20,
          "elapsed_seconds": 2050.573,
          "official_score": 1.0261710523404999,
          "reporting_score": 1.1434909863065323,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "94f31eb56b57253b505aaea5c8ae366517126a1b94a29b8eadf1d78eb0e0a9ad"
        },
        {
          "kind": "probe",
          "probe": 21,
          "elapsed_seconds": 2450.573,
          "official_score": 1.0302128920165874,
          "reporting_score": 1.1415654040996064,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "246fae1ab59fd71c92608cf9d478e4b2150132a449196b31dc75973603c626ce"
        },
        {
          "kind": "probe",
          "probe": 22,
          "elapsed_seconds": 2558.573,
          "official_score": 1.0372406214352863,
          "reporting_score": 1.1382327032875965,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "5cd13a8e649f1139e2350dd6c0ef03bed0d99f6f933648e9295c74ce6e848be2"
        },
        {
          "kind": "probe",
          "probe": 23,
          "elapsed_seconds": 2917.573,
          "official_score": 1.0294177389671164,
          "reporting_score": 1.141943712218905,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "6f1fce8876f97f1ef6e4429e21d83915ffe5eb8b25fbb5e4d8b26c00436cefa8"
        },
        {
          "kind": "probe",
          "probe": 24,
          "elapsed_seconds": 2991.573,
          "official_score": 1.0309617203428423,
          "reporting_score": 1.141209364890976,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "6a3551aaa1f6314b027d24f6305e18bced6db45439743fc04142adcea764886c"
        },
        {
          "kind": "probe",
          "probe": 25,
          "elapsed_seconds": 3106.573,
          "official_score": 1.0230850472796305,
          "reporting_score": 1.1449655761773823,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "0bc1969800bba4d49526a87735001079cb038851809ccf5327fcbbe4f35821ae"
        },
        {
          "kind": "probe",
          "probe": 26,
          "elapsed_seconds": 3617.573,
          "official_score": 1.0404947058195069,
          "reporting_score": 1.136696128551948,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "d7be51dc685a5649818b1cd2a684b3ccb4199b97710c41f76bdc681777363508"
        },
        {
          "kind": "probe",
          "probe": 27,
          "elapsed_seconds": 3777.573,
          "official_score": 1.035118396247534,
          "reporting_score": 1.1392370555540834,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "979386df6998d1785ce8d44e896a787b14c2942d32b116775d479b635ad5079c"
        },
        {
          "kind": "probe",
          "probe": 28,
          "elapsed_seconds": 3908.573,
          "official_score": 1.0241088038868715,
          "reporting_score": 1.1444759718320106,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "c69412271fb01c60b80ea3ab5fa15b9dbc452dce317011c179e948af98974187"
        },
        {
          "kind": "probe",
          "probe": 29,
          "elapsed_seconds": 5182.573,
          "official_score": 1.0300873840493627,
          "reporting_score": 1.1416251000732922,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "62a83307d4a520bb99765111dfd7b0bcfac56863bd30bac85636d0f6a17ef8dc"
        },
        {
          "kind": "probe",
          "probe": 30,
          "elapsed_seconds": 6435.573,
          "official_score": 1.0185818823879744,
          "reporting_score": 1.1471241661017277,
          "valid": true,
          "status": "score_valid",
          "submission_sha256": "94c78db5abada0531ffafe45c28b7aa5bcdde88a20d2a6f7f9cbf3df6ca0d728"
        },
        {
          "kind": "final",
          "probe": null,
          "elapsed_seconds": 7219.313,
          "official_score": 1.0185818823879744,
          "reporting_score": 1.1471241661017277,
          "valid": true,
          "status": "valid",
          "submission_sha256": "94c78db5abada0531ffafe45c28b7aa5bcdde88a20d2a6f7f9cbf3df6ca0d728"
        }
      ],
      "best_valid_checkpoint": {
        "probe": 13,
        "official_score": 1.0185818823879744,
        "reporting_score": 1.1471241661017277,
        "submission_sha256": "e1390c97c700e548aaee55210bd630855008a43f75b4d958d21bea7b1b3d1378",
        "changed_before_final": true
      },
      "final_evaluation": {
        "valid": true,
        "submission_sha256": "94c78db5abada0531ffafe45c28b7aa5bcdde88a20d2a6f7f9cbf3df6ca0d728",
        "errors": [],
        "drc_executed": false,
        "infrastructure_valid": true,
        "gate_pass": true,
        "score_eligible": true,
        "design_valid": true,
        "status": "score_valid"
      }
    },
    {
      "task_id": "wdm-channelizer-electrothermal-design-v1",
      "run_id": "claude-opus-5.5-medium__H5nespn",
      "trajectory": [
        {
          "kind": "probe",
          "probe": 1,
          "elapsed_seconds": 1357.492,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "failed_evidence_or_gates",
          "submission_sha256": "2d6fe721b44a96f27feb2728c6ba2d2bfc506a140e2c1d8f37f3714ebfdf8197"
        },
        {
          "kind": "probe",
          "probe": 2,
          "elapsed_seconds": 2150.492,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "diagnostic_only_failed_gates",
          "submission_sha256": "26822f40fd74b6c7eafc5e49e744b228eef5c9d8dc03686f84741113b8607d98"
        },
        {
          "kind": "probe",
          "probe": 3,
          "elapsed_seconds": 3775.492,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "diagnostic_only_failed_gates",
          "submission_sha256": "b579498cd4a05a03d59399457d5595f6d71024e20be4ba0fe1f3306c2dac55d1"
        },
        {
          "kind": "probe",
          "probe": 4,
          "elapsed_seconds": 3874.492,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "failed_evidence_or_gates",
          "submission_sha256": "311b885606b867a28a52f3b825d24c6d1d25bae3f0a03128d839158337d5b76a"
        },
        {
          "kind": "probe",
          "probe": 5,
          "elapsed_seconds": 4180.492,
          "official_score": null,
          "reporting_score": null,
          "valid": false,
          "status": "diagnostic_only_failed_gates",
          "submission_sha256": "0378cd71db67cfdb30befababc094f39d1419c20ab2850bee3fb094454eb4812"
        },
        {
          "kind": "probe",
          "probe": 6,
          "elapsed_seconds": 4599.492,
          "official_score": 2.391527997719766,
          "reporting_score": 0.8394944792111674,
          "valid": true,
          "status": "valid",
          "submission_sha256": "789c39f8c6555c68dd44327318f9345a9d4f224b92a7abd388cd6447f257adab"
        },
        {
          "kind": "probe",
          "probe": 7,
          "elapsed_seconds": 4952.492,
          "official_score": 2.991606709099615,
          "reporting_score": 0.7328013985857377,
          "valid": true,
          "status": "valid",
          "submission_sha256": "31e3a43f8979b5441936bd5646fb58830417811aa8c45609c4f9af54010ad432"
        },
        {
          "kind": "probe",
          "probe": 8,
          "elapsed_seconds": 5266.492,
          "official_score": 1.909799253854375,
          "reporting_score": 0.9506018762809579,
          "valid": true,
          "status": "valid",
          "submission_sha256": "64873777968bafc29a777bb19d72e8064af76f2649ce59eab98424153af0e8aa"
        },
        {
          "kind": "probe",
          "probe": 9,
          "elapsed_seconds": 5626.492,
          "official_score": 3.7670952239509274,
          "reporting_score": 0.6294233334224824,
          "valid": true,
          "status": "valid",
          "submission_sha256": "27e9d375b2c080a38307eb65058bbb6e72de70abbfcdc89e3f0eb67442ca4d54"
        },
        {
          "kind": "probe",
          "probe": 10,
          "elapsed_seconds": 5947.492,
          "official_score": 1.8144673805436553,
          "reporting_score": 0.9761692317984602,
          "valid": true,
          "status": "valid",
          "submission_sha256": "4e11a6ca3e3daa53ba57a2eb36cfef40ae16b5184a5ccde5b89ff5b609be890e"
        },
        {
          "kind": "probe",
          "probe": 11,
          "elapsed_seconds": 6364.492,
          "official_score": 1.716708782423675,
          "reporting_score": 1.0038562055616949,
          "valid": true,
          "status": "valid",
          "submission_sha256": "d27e4a4fe66573d0d16fd2b799466d42a51db94f7e9843251c4574e2c00e9939"
        },
        {
          "kind": "probe",
          "probe": 12,
          "elapsed_seconds": 6776.492,
          "official_score": 1.8437597686589982,
          "reporting_score": 0.968168042615331,
          "valid": true,
          "status": "valid",
          "submission_sha256": "bc2e6deb2fb85188686f8a3b9594315ff482253bad43af0eaba2463f9970e0bf"
        },
        {
          "kind": "final",
          "probe": null,
          "elapsed_seconds": 6878.922,
          "official_score": 1.716708782423675,
          "reporting_score": 1.0038562055616949,
          "valid": true,
          "status": "valid",
          "submission_sha256": "d27e4a4fe66573d0d16fd2b799466d42a51db94f7e9843251c4574e2c00e9939"
        }
      ],
      "best_valid_checkpoint": {
        "probe": 11,
        "official_score": 1.716708782423675,
        "reporting_score": 1.0038562055616949,
        "submission_sha256": "d27e4a4fe66573d0d16fd2b799466d42a51db94f7e9843251c4574e2c00e9939",
        "changed_before_final": false
      },
      "final_evaluation": {
        "valid": true,
        "submission_sha256": "d27e4a4fe66573d0d16fd2b799466d42a51db94f7e9843251c4574e2c00e9939",
        "errors": [],
        "drc_executed": true,
        "infrastructure_valid": true,
        "gate_pass": true,
        "score_eligible": true
      }
    }
  ]
}

